Capturing Smart Contract Design with DCR Graphs

Smart contracts manage blockchain assets and embody business processes. However, mainstream smart contract programming languages such as Solidity lack explicit notions of roles, action dependencies, and time. Instead, these concepts are implemented in program code. This makes it very hard to design and analyze smart contracts. We argue that DCR graphs are a suitable formalization tool for smart contracts because they explicitly and visually capture the mentioned features. We utilize this expressiveness to show that many common high-level design patterns representing the underlying business processes in smart contract applications can be naturally modeled this way. Applying these patterns shows that DCR graphs facilitate the development and analysis of correct and reliable smart contracts by providing a clear and easy-to-understand specification.

==> components/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> etc/SEFM-reviews.txt <==
R1

Section 2.2 on DCR graphs is not accessible for non-experts. The used notation is not explained properly, which is unfortunate as it is the central aspect of the paper to demonstrate usefulness of DCR graphs
for smart contracts. As a consequence this also makes the values of the models hard to assess and
difficult to verify the sensibility of the models.
I think it would help to first introduce DCR graphs, and on top of that give the definitions of timed DCR graphs
and timed DCR graphs with subprocesses. In particular revise Definition 1 and give a definition of subprocesses.

Also the example of Fig. 2 did not help for my understanding, as it has events in the explanation that do not occur in the corresponding figure.


In general it is fine that the DCR graphs for the 20 design patterns are not included in the main part of the paper, and a link to the GitHub repository is provided. However, the repo is incomplete! At the time of reviewing 9 graphs are missing.



Additional comments:

- Why do "Time incentivizing" and "Escapability" lack references in Table 1?

- Smart contracts are well explained. Still I would appreciate more details on the casino contract as this would make Section 4 more comprehensible.

- The benefit and usage of the models should be better motivated. It is currently unclear in which way one can reuse the author's results.

- Section 4: Has a new attack vector been found? It doesn't seem like that is the case. Is this casino contract just a toy example where the used patterns are required for security? Please clarify.



Questions:
- Can all vulnerabilities be detected with this approach? I.e. If a model passes some „Security Check“ does this mean the smart contract is secure?

- The explanations on how to model the design patterns are rather generic and it seems they have to be adapted for each smart contract instance individually. Is this assumption correct?

Typos:
- p4: "...with nodes a set E..." -> I am not sure how to parse this? Is there a comma missing?
- p4: "...is a sub-process event containing e. sss The..." -> I am not sure how to parse this
- p8: "Fig. ,4" -> Fig. 4,
- p15: "...outcome of in smart contracts..." -> remove "in"


------------------------------------------------------------------------------------------

R2

  - The first sentence of the section 2.2 sounds a little strange. The part "...defines a process model as a graph with nodes a set E of labeled events..." should be rephrased (Is it missing a comma between 'nodes' and 'a set'?).
       
        - The description for Figure 2 (last paragraph of page 4) says that there are three events E={commit, reveal, revealtransaction}, yet the Figure doesn't show revealtransaction. Should revealtransaction be shown in the graph in the Figure 2?
       
        - The table 1 contains low level implementation specific patterns that are not suitable to be represented by DCR graphs. It would be good to give short explanation on why those patterns are not suitable.
               
        - Image of the graph shown in Figure 6 has some overlapping arrows (orange and blue on 'new period'), so their labels are not clear. This should be corrected.
       
        - The relation represented by the grey arrow was not introduced in definition of the DCR Graphs.
       
        - The sentence in related work: "This dependence may cause the outcome of in smart contracts to depend on the exact scheduling of transactions." sounds strange. It seems that 'in' should be removed.
       
        - All online references should have date of access.




------------------------------------------------------------------------------------------

R3 

The introduction keeps referring to patterns without mentioning any concrete examples, which makes the discussion rather vague. The contract in Figure 1 is not explained in enough detail for those not familiar with Solidity and omits some state variable declarations (pot and state) that would not use much additional space. The explanation of the example in Figure 2 mixes the explanation of DCR graphs with the details of the example itself. It would seem more appropriate to completely explain the formalism (Definition 1) and then the example. The event revealtransaction (described in the text as a subprocess of reveal) does not appear in Fig 2. Generally, as in the case of Fig 1,  the example in Fig 2 is not fully explained.


Although considering 20 patterns is a major contribution of the paper, the presentation of section 3 ended up too descriptive and superficial. It would seem more useful for the reader to be exposed to a subset of these patterns with a more detailed presentation, possibly exploring the verification of some desired properties.


Section 4 is nice in that it shows the application of some patterns in a smart contract design. However, it is not clear how the compositional design using the patterns, claimed by the authors, is achieved. The DCR graph model presented in Fig 8 is not a composition of independent components that reflect a composition of units (one for each pattern). Rather, it is presented as a monolithic model. Discussing compositionality in Section 4 would be useful.



The conclusion does not include any future perspective or limitations of the proposed approach.

These comments and the small issues listed below provide several opportunities for improving the writing and organisation of the paper. 


*** Small issues

- Explain what you mean by "for every event e \in E an expression e \in ExpE". Does it mean that every event is an expression? If so, why not define e \subset EXP_E as done for boolean expressions?
- In Def 1, item 4, define V as a set of values
- What do you mean by sss in the explanation of Def 1?
- I do not understand the following: " where [[e]]M = v if Ex(e) = (n; v)"
since Ex maps events to natural numbers, and not to a pair such as (n,v).
- Concerning the sentence "In the DCR graph in Fig. 2, the only enabled event is the event commit". I suppose you mean "only enabled initially", right? Please clarify.
- In Fig. ,4 -> remove comma
- There is a problem with Fig 6, particularly concerning the top arrows from the System node
-  You use both P1D and P - 1 D. Make it uniform.
- outcome of in smart -> outcome of smart
- hold overall smart contracts -> hold for all ...


------------------------------------------------------------------------------------------

R4



Below is a list of required changes that will later be checked by a shepherd. You may find more detail regarding these in the other reviews.

1. all patterns must be present in the github page.
2. improve the accessibility of the text and notation, most notably in Section 2.2
3. the presentation issues identified in the reviews must be addressed.

We hope you are willing to undertake this effort. Your revised paper needs to be submitted by 6 September, so we can quickly provide some final feedback if needed. In the meantime, if you have any doubts you can contact the PC chairs and we will ask the reviewers of your paper to provide further clarifications or guidance for the paper.

